The Atmosphere and Interior Structure of HAT-P-13b from Spitzer Secondary Eclipses

We present {\em Spitzer} secondary-eclipse observations of the hot Jupiter HAT-P-13 b in the 3.6 {\micron} and 4.5 {\micron} bands. HAT-P-13 b inhabits a two-planet system with a configuration that enables constraints on the planet's second Love number, \math{k\sb{2}}, from precise eccentricity measurements, which in turn constrains models of the planet's interior structure. We exploit the direct measurements of \math{e \cos \omega} from our secondary-eclipse data and combine them with previously published radial velocity data to generate a refined model of the planet's orbit and thus an improved estimate on the possible interval for \math{k\sb{2}}. We report eclipse phases of \math{0.49154 \pm 0.00080} and \math{0.49711 \pm 0.00083} and corresponding \math{e \cos \omega} estimates of \math{-0.0136 \pm 0.0013} and \math{-0.0048 \pm 0.0013}. Under the assumptions of previous work, our estimate of \math{k\sb{2}} of 0.81 {\pm} 0.10 is consistent with the lower extremes of possible core masses found by previous models, including models with no solid core. This anomalous result challenges both interior models and the dynamical assumptions that enable them, including the essential assumption of apsidal alignment. We also report eclipse depths of 0.081\% {\pm} 0.008\% in the 3.6 {\micron} channel and 0.088 \% {\pm} 0.028 \% in the 4.5 {\micron} channel. These photometric results are non-uniquely consistent with solar-abundance composition without any thermal inversion.

==> readme.txt <==

================================================================================
Title: The Atmosphere And Interior Structure of HAT-P-13b from Spitzer Secondary Eclipses
Authors: Hardy R.A., Harrington J., Hardin M.R., Madhusudhan N., Loredo T.J., 
		Challener R.C., Foster, A.S.D., Cubillos P.E., and Blecic, J.
================================================================================

Description of contents:
======================== 

The data files that appear in this package are the light-curve data in *.fits format.

The light curves are all in Flexible Image Transport System (FITS) files 
all of which are named for the date and wavelength of 
their respective observations and commented to document the data.
The included files are from the dataset corresponding to Table 4.

HAT-P-13b_secondary_2010_05_09_Spitzer_IRAC_3.6_microns.fits
HAT-P-13b_secondary_2010_06_08_Spitzer_IRAC_4.5_microns.fits

System requirements:
==================== 

Any FITS reader.



Additional comments:
====================

The data files contain the light curves, best-fit models, centering data, photometry, etc.


================================================================================
